The ESO-Spitzer Imaging extragalactic Survey (ESIS) II: VIMOS I,z wide field imaging of ELAIS-S1 and selection of distant massive galaxies

(abridged) The ESIS survey is the optical follow up of the SWIRE/Spitzer in the ELAIS-S1 region of the sky. In the era of observational cosmology, the main efforts are focused on the study of galaxy evolution and its environmental dependence. Wide area, multiwavelength, extragalactic surveys are needed in order to probe sufficiently large volumes, minimize cosmic variance and find significant numbers of rare objects. We present VIMOS I and z band imaging belonging to the ESIS survey. A total of ~4 deg2 were targeted in I and ~1 deg2 in z. More than 300000 galaxies have been detected in the I band and ~50000 in the z band. Object coordinates are defined within an uncertainty of ~0.2 arcsec r.m.s., with respect to GSC 2.2. We reach a 90% average completeness at 23.1 and 22.5 mag (Vega) in the I and z bands, respectively. On the basis of IRAC colors, we identified galaxies having the 1.6 um stellar peak shifted to z=1-3. The new I, z band data provide reliable constraints to avoid low-redshift interlopers and reinforce this selection. Roughly 1000 galaxies between z=2-3 were identified over the ESIS ~4 deg2, at the SWIRE 5.8 um depth (25.8 uJy at 3sigma). These are the best galaxy candidates to dominate the massive tail (M>1e11 Msun) of the z>2 mass function.

==> astroph_v1_abstract.txt <==
The ESO-Spitzer Imaging extragalactic Survey (ESIS) II: VIMOS I,z wide field imaging of ELAIS-S1 and selection of distant massive galaxies

S. Berta, S. Rubele, A. Franceschini, E. Held, L. Rizzi, G. Rodighiero, A. Cimatti, J.E. Dias, C. Feruglio, F. La Franca, C.J. Lonsdale, R. Maiolino, I. Matute, M. Rowan-Robinson, N. Sacchi, G. Zamorani


(abridged)
The ESIS survey is the optical follow up of the SWIRE/Spitzer in the ELAIS-S1 region of the sky.
In the era of observational cosmology, the main efforts are focused on the study of galaxy evolution and its environmental dependence.  Wide area, multiwavelength, extragalactic surveys are needed in order to probe sufficiently large volumes, minimize cosmic variance and find significant numbers of rare objects.
We present VIMOS I and z band imaging belonging to the ESIS survey. A total of ~4 deg2 were targeted in I and ~1 deg2 in z.
More than 300000 galaxies have been detected in the I band and ~50000 in the z band. Object coordinates are defined within an uncertainty of ~0.2 arcsec r.m.s., with respect to GSC 2.2. We reach a 90% average completeness at 23.1 and 22.5 mag (Vega) in the I and z bands, respectively.
On the basis of IRAC colors, we identified galaxies having the 1.6 um stellar peak shifted to z=1-3. The new I, z band data provide reliable constraints to avoid low-redshift interlopers and reinforce this selection. 
Roughly 1000 galaxies between z=2-3 were identified over the ESIS ~4 deg2, at the SWIRE 5.8 um depth (25.8 uJy at 3sigma). 
These are the best galaxy candidates to dominate the massive tail (M>1e11 Msun) of the z>2 mass function.

Accepted for publication on A&A. The quality of some figures has been degraded for arXiv purposes.
More information about the ESIS survey is available at http://www.astro.unipd.it/esis/



